CHANG-ES XXVII: A Radio/X-ray Catalogue of Compact Sources in and around Edge-on Galaxies

We present catalogues of discrete, compact radio sources in and around the discs of 35 edge-on galaxies in the Continuum Halos in Nearby Galaxies -- an EVLA Survey (CHANG-ES). The sources were extracted using the PyBDSF program at both 1.6 GHz (L-band) and 6.0 GHz (C-band) from matching resolution ($\approx$ 3 arcsec) data. We also present catalogues of X-ray sources from Chandra data sets for 27 of the galaxies. The sources at the two radio frequency bands were positionally cross-correlated with each other, and the result cross-correlated with the X-ray sources. All catalogues are included for download with this paper. We detect a total of 2507 sources at L-band and 1413 sources at C-band. Seventy-five sources have been successfully cross-correlated in both radio bands plus X-ray. Three new nuclear sources are candidates for Low Luminosity Active Galactic Nuclei in NGC~3877, NGC~4192, and NGC~5792; the one in NGC~3877 also appears to be variable. We also find new nuclear sources in two companion galaxies: NGC~4435 (companion to NGC~4438) and NGC~4298 (companion to NGC~4302). We have also discovered what appears to be a foreground double-star; each star has X-ray emission and there is radio emission at both L-band and C-band in between them. This could be a colliding wind binary system. Suggestions for follow-up studies are offered.

==> Table_6_LCX_cross_matched.csv <==
Galaxy,ID_LCX,ID_L,ID_C,ID_X,RA_avg,DEC_avg,alpha_LC,Dist_to_center,Angle_from_x=0,Position
,,,,,deg,deg,,arcmin,deg,
NGC~660,0,11,2,35,25.8189,13.6334,-0.738,3.5,191.5,  
NGC~660,1,20,13,18,25.7597,13.6458,0.313,0.05,68.7,nuclear 
NGC~660,2,27,15,40,25.7449,13.6824,0.572,2.41,68.5,  
NGC~891,0,18,4,91,35.707,42.3332,-0.05,3.15,197.7,  
NGC~891,1,22,10,96,35.6908,42.3803,-1.196,2.95,140.7,  
NGC~891,2,30,23,136,35.6623,42.3983,-0.835,3.13,109,on-disk
NGC~891,3,35,26,86,35.6358,42.4389,0.382,5.39,88.4,  
NGC~891,4,39,30,81,35.6129,42.3934,-0.96,2.91,66.2,  
NGC~891,5,43,33,49,35.6018,42.3606,-0.821,1.8,22.6,  
NGC~891,6,52,36,68,35.565,42.323,-0.816,3.64,334.6,  
NGC~891,7,57,39,132,35.5519,42.3246,-1.156,4.14,339.2,  
NGC~2683,0,41,11,0,133.1721,33.4218,-0.058,0.01,22.1,nuclear 
NGC~2992,0,18,2,7,146.4831,-14.3539,-0.68,3.76,206,  
NGC~2992,1,22,4,3,146.4515,-14.3682,-0.679,2.94,238.6,  
NGC~2992,2,32,12,12,146.4246,-14.3266,-0.685,0.02,332.8,nuclear 
NGC~2992,3,32,12,13,146.4247,-14.3264,-0.685,0.02,332.8,nuclear 
NGC~2992,4,40,19,39,146.3932,-14.2766,0.511,3.51,58.3,  
NGC~2992,5,41,22,34,146.3905,-14.2574,-0.673,4.6,64.1,  
NGC~3079,0,9,0,107,150.6108,55.7318,0.116,5.11,142.4,  
NGC~3079,1,21,22,93,150.4293,55.7419,0.441,4.26,60.8,  
NGC~3432,0,20,11,2,163.1411,36.6043,-0.846,1.03,237.7,  
NGC~3448,0,31,16,22,163.7081,54.3669,-0.954,4.01,112.8,  
NGC~3556,0,26,17,21,167.9123,55.684,-0.557,1.27,152.3,on-disk
NGC~3556,1,28,20,24,167.9089,55.7101,-0.703,2.38,115,  
NGC~3556,2,31,24,23,167.893,55.6969,-0.883,1.45,109,  
NGC~3556,3,36,33,61,167.8531,55.6782,-0.189,0.91,15.5,on-disk
NGC~3556,4,43,40,26,167.8242,55.6712,-0.384,1.86,354.6,on-disk
NGC~3556,5,45,42,40,167.819,55.6932,0.156,2.33,29.5,  
NGC~3628,0,17,20,24,170.1042,13.6078,-0.692,2.22,150.8,  
NGC~3628,1,37,47,48,170.0118,13.5978,-0.275,3.48,8,on-disk
NGC~3877,0,54,8,74,176.568,47.4783,-0.734,1.75,214.5,  
NGC~3877,1,71,21,65,176.5362,47.5792,-0.844,5.07,91.7,  
NGC~3877,2,73,23,24,176.5322,47.4945,-0.092,0.02,310.7,nuclear 
NGC~3877,3,81,32,0,176.5187,47.4447,-0.657,3.05,280.6,  
NGC~4013,0,25,2,94,179.7041,43.9498,-0.773,3.18,176.4,  
NGC~4013,1,32,6,0,179.6607,43.9183,0.192,2.13,232.7,  
NGC~4013,2,62,22,90,179.5331,43.997,-0.924,5.19,35.7,  
NGC~4096,0,17,2,14,181.5938,47.4947,-0.049,3.74,164.9,  
NGC~4157,0,34,6,6,182.8259,50.4478,-0.995,3.12,225.2,  
NGC~4157,1,58,23,16,182.7107,50.4625,-1.048,2.57,328.8,on-disk
NGC~4192,0,24,8,17,183.4844,14.9387,-0.827,3.01,130,  
NGC~4192,1,33,22,2,183.4512,14.9005,-0.672,0.01,96.8,nuclear 
NGC~4192,2,41,36,12,183.4192,14.8915,0.065,1.93,344.1,  
NGC~4217,0,64,26,52,183.8763,47.1028,-0.819,3.56,10.6,  
NGC~4244,0,34,25,8,184.4174,37.7971,-0.723,2.16,196.2,  
NGC~4244,1,54,52,2,184.3648,37.7369,-0.413,4.24,275.6,  
NGC~4302,0,40,4,7,185.4427,14.6159,0.505,1.39,130.9,  
NGC~4302,1,56,25,2,185.3865,14.6062,-0.383,2.4,11.2,nucleus of N 4298
NGC~4302,2,58,26,23,185.3823,14.6351,-0.855,3.41,40.3,  
NGC~4388,0,5,0,49,186.5368,12.7262,,6.62,144.5,  
NGC~4388,1,12,6,35,186.4859,12.6053,-1.132,4.17,234.8,  
NGC~4388,2,20,15,33,186.4529,12.7403,-0.827,4.72,95.8,  
NGC~4388,3,21,17,2,186.4472,12.6228,-1.041,2.36,266.5,  
NGC~4438,0,8,2,11,186.9883,13.0425,-0.522,3.47,144.5,  
NGC~4438,1,9,5,48,186.9768,13.0216,-0.299,2.28,160.3,  
NGC~4438,2,15,17,7,186.9401,13.0089,-0.756,0.01,162.2,nuclear 
NGC~4438,3,16,18,21,186.934,12.976,-0.313,2,280,on-disk
NGC~4438,4,18,23,29,186.9188,13.079,-0.522,4.39,73.6,nucleus of N 4435
NGC~4565,0,66,54,32,189.0453,26.0133,-0.334,2.71,34.7,on-disk
NGC~4594,0,22,17,202,190.0309,-11.6672,-0.703,3.28,233.8,  
NGC~4594,1,22,17,307,190.0303,-11.6672,-0.703,3.28,233.8,  
NGC~4594,2,27,24,34,190.0151,-11.6275,-1.073,1.06,194.5,on-disk
NGC~4594,3,30,28,52,189.9976,-11.6231,0.427,0,234.9,nuclear 
NGC~4594,4,46,60,233,189.93,-11.6124,-0.14,4.03,9.1,  
NGC~4631,0,7,0,58,190.6467,32.5612,-0.946,5.85,168.4,on-disk
NGC~4631,1,35,44,20,190.5218,32.6097,-0.687,4.13,81.9,  
NGC~4631,2,49,75,6,190.4615,32.5313,-0.819,3.69,350.4,on-disk
NGC~5084,0,33,14,8,200.0702,-21.8273,-0.147,0.03,38.3,nuclear 
NGC~5297,0,57,31,0,206.5634,43.8389,-0.865,2.52,307.3,  
NGC~5775,0,55,11,50,223.4737,3.6065,0.411,3.85,75.3,  
NGC~5775,1,56,12,18,223.4714,3.5486,-0.991,1.14,12.5,  
NGC~5775,2,60,15,66,223.4622,3.5234,-0.627,2.09,322.7,  
NGC~5907,0,9,0,68,229.1461,56.3139,-0.183,5.79,188.7,  
NGC~5907,1,21,5,7,229.067,56.2838,0.656,4.11,221,  
NGC~5907,2,82,67,69,228.8484,56.3201,-0.652,4.22,352.9,  

